Entropic information-disturbance tradeoff

We show the flaws found in the customary fidelity-based definitions of disturbance in quantum measurements and evolutions. We introduce the "entropic disturbance" D and show that it adequately measures the degree of disturbance, intended essentially as an irreversible change in the state of the system. We also find that it complies with an information-disturbance tradeoff, namely the mutual information between the eigenvalues of the initial state and the measurement results is less than or equal to D.

==> letter.to.the.editor.txt <==
Cover letter.


Dear Physical Review A Editor, 

I am submitting the included manuscript

Entropic information-disturbance tradeoff
by
Lorenzo Maccone

This manuscript was previously submitted to Phys. Rev. Lett.  [For
completeness, I include (at the bottom of this cover letter) the
Referee reports from the second iteration].

The Referee A suggested that I present an extended version in order to
clarify some aspects, in particular the role of a gain of knowledge on
a quantum state in the absence of a measurement and its relation to
the Heisenberg uncertainty principle.

In the present manuscript I follow these suggestions.


Regarding Referee B, I should point out that because of an unusual
situation I was not able to reply to his/her objections. In fact, only
the report of Referee A was presented to me during the first review
process. The report of Referee B was presented to me only at the
second review iteration. It might be useful for you to know that, even
though the report of Referee B is substantially flawed (the Referee
misinterpreted the main quantity I present in the paper), I tried to
take into account his/her suggestions.  In particular:

1. The Referee comments that what I consider as "uncertainty" is
actually the "spread". I agree, I did in fact use them as synonyms. In
this version of the manuscript I made it explicit.

2. The Referee objects that there is no real justification in the
choice of the eigen-ensemble for the system state, and points out a
paper where at least another choice of ensemble compatible with the
state is presented. I reference this paper since, incidentally, among
other things it also contains the reason why I chose the
eigen-ensemble: it is the choice that maximizes the accessible
information, thus it is appropriate for deriving a definition of
information that includes the maximum possible information obtainable
from it (I am, after all, looking for an upper bound to the
information acquirable). In this version of the manuscript I clarify
this point which, I agree, was unnecessarily left implicit in the
first version.

3. I believe that referencing the Holevo-Schumacher-Westmoreland
theorem is appropriate contrary to the Referee's opinion. In fact, I
need a bound on the classical information of a state that has
undergone a CP-map evolution, which is the content of the HSW
theorem. Whereas the Holevo bound simply bounds the classical
information obtainable from a state.

4. The Referee points out that for maximal information it is necessary
and not sufficient that all eigenvalues are equal and, likewise, for
zero information it is sufficient that the state is pure, but not at
all necessary. In my manuscript I never implied otherwise, so I do not
see why the referee should point this out.

5. The Referee points out that what I refer to as "invertible" is not
clearly specified. I agree that confusion might definitely arise from
my wording. I follow his/her cue and I explain it carefully by being
more explicit.

6. The Referee states that it is not true that a disturbance
functional "must" be a monotonic function of S(rho)-I_c. I agree that
there may be other monotonic quantities that serve the same purpose,
but I insist that the disturbance functional MUST be a monotonic
function of S(rho)-I_c. In fact, I_c is non-increasing for application
of CP-maps and D is (by definition) non-decreasing under the same
situation. This implies that D MUST be a non-decreasing functional of
-I_c. In other words, we have two non-decreasing functions f(x) and
g(x). Then it follows that f(g(x)) MUST also be non-decreasing.

7. The Referee is surprised that I missed the fact that my disturbance
quantity is nothing else than the quantum mutual information. I am a
little saddened that the Referee was so careless in the analysis of a
work that took me several months to put together. My disturbance D is
definitely NOT the quantum mutual information, as can be immediately
seen from the expression of the quantum mutual information that the
Referee him/herself writes down. I won't comment on the further
objections of the Referee since they are based on this wrong
assumption.



Thank you for your attention.

Sincerely,

Lorenzo Maccone

L'Aquila, Italy

August 31, 2006


--
Lorenzo Maccone

QUIT - Quantum Information Theory Group,
Dipartimento di Fisica "A. Volta",
Universita' di Pavia, via A. Bassi 6,
I-27100 Pavia (ITALY)

Tel.:             +39-0382-987903
Fax.:             +39-0382-987563
e-mail:		  maccone@unipv.it
Web:		  http://www.quantummechanics.it/~macca


********************************************************************************
PREVIOUS REFEREE REPORTS FROM PHYS. REV. LETT.
********************************************************************************
From: Physical Review Letters <prl@ridge.aps.org>
To: maccone@unipv.it
Subject: Your_manuscript LR10365 Maccone
Date: Sat, 26 Aug 2006 00:52:59 UT

Re: LR10365
 Entropic information-disturbance tradeoff
 by Lorenzo Maccone

Dr. Lorenzo Maccone
QUIT, Dip. di Fisica "A. Volta"
Univ. di Pavia, via A. Bassi 6
I-27100, Pavia
ITALY

Dear Dr. Maccone,

The above manuscript has been reviewed by our referees.

On the basis of the resulting reports, we conclude that the paper is
unsuitable for publication in Physical Review Letters. We enclose
comments from the criticism that led to this editorial decision. In
accordance with our standard practice (see enclosed memo), this
concludes our review of your manuscript.

Yours sincerely,

Robert Garisto
Associate Editor
Physical Review Letters
Email: prl@ridge.aps.org
Fax: 631-591-4141
http://prl.aps.org/



----------------------------------------------------------------------
Second Report of Referee A -- LR10365/Maccone
----------------------------------------------------------------------

This paper contains much interesting and perceptive work, and I am
sympathetic to its aim, which is namely to provide a formal basis for
Heisenberg's intuition of a trade-off between information gained
through measurement and the concomitant disturbance of the measured
system. It might be objected that a Letter should focus on applicable
results and not intuitions. But a fundamental intuition, such as the
one due Heisenberg, has a fundamental importance of its own. It might
also be objected that this paper, which is highly technical, should
appear in a mathematical physics journal. But as long as the aim is
not technical, there is no basis for this objection.

There is, however, some irony in the fact that a paper devoted to an
intuition should be so technical, and I see a flaw in the connection
between the two. According to the author's definitions, there are two
evolutions that can characterize a system during measurement: the
"informational" state change and the "dynamical" state change. The
former evolution corresponds to information which is nothing more
than updating the experimenter's prior knowledge about the state,
e.g. by obtaining more information about how the state was prepared.
According to the author, both evolutions disturb the measured system
(since both change the density matrix of the system). But I am unable
to reconcile this definition with Heisenberg's intuition, which
pertains to a disturbance of the measured system by an active
(dynamical, intrusive) measuring process. By including informational
change in the general definition of disturbance (note, in particular,
that informational change saturates the bound I=D), the author has
disconnected the formal result from the original intuition. In fact,
this definition of state change is even more extreme than the one
implicit in the EPR paradox. There, we agree that the measurement on
one subsystem could not have a causal effect on the other subsystem,
but we also agree that the quantum description (state assignment) has
changed.  Here, it is only the density matrix that changes.

To make contact with my first report: there, I objected that the
inequalities might be trivially true, and that Heisenberg's intuition
(supposing the paper reflects it accurately) might not be justified.
Here, I drop the former objection, but with regard to the latter I
object that even if it Heisenberg's intuition is justified, in a
broader sense, here it is broadened to the point where it no longer
corresponds to the original.

To reply to the author's letter: The "interaction-free measurement"
is not correctly stated there. The issue is not which arm of the
interferometer contains the bomb, but whether a given, defined arm
contains a bomb or not. I will not comment further on this example.
But in the case of the EPR experiment, there is an interesting
ambiguity. In this case, we can say that Bob's state is changed by
Alice's measurement, and it is true that Bob does nothing yet obtains
information (from Alice) about the density matrix of his part of the
system. If this is an example of purely informational change, I have
no objection, because in fact there was a disturbance (by Alice)
which changes the state. But as I understand the author's
definitions, informational change includes the case of no
entanglement, in which one experimenter prepares a system in a pure
state and gives it to a second experimenter, and only later describes
the preparation. Then there really is no interaction at all with the
system and I cannot imagine that Heisenberg would have considered it
a disturbance.

This work may be worth pursuing but I suggest that the author present
it in an extended version (since it is very dense), avoid
inappropriate expressions such as "glitches" and "legit", and
consider how best to interpret and apply the formal results. In
particular, the issue of gain of knowledge about a quantum state, in
the absence of a measurement, requires clarification.



----------------------------------------------------------------------
Report of Referee B -- LR10365/Maccone
----------------------------------------------------------------------

In this paper, an attempt is made to formulate an
information-disturbance trade-off for a general quantum instrument
relative to a state \rho. The background and history of this problem,
starting with the Heisenberg-Robertson inequality, is quite nice
[even though I would, even in the 2nd line of the introduction,
comment that what the author means here by "uncertainty" is exactly
the same as his "spread".] I have however, a number of problems with
the conceptual side, which add up to my recommendation that this
paper is perhaps not suitable for publication, certainly not in its
present form, and most definitely not in PRL.

First, the concept of information used: it is clearly identified as
the Shannon mutual information between a state preparation and a
classical outcome; the latter is uniquely given by the instrument,
but for the former one has to do something "canonical" with the state
\rho, if that is the brief. Since Levitin and Holevo, we need to
identify an ensemble of states, to have a probabilistic preparation.
Well, the author chooses the eigen-ensemble, but no real justification
is given; as an aside may I point out that in the degenerate case
(multiple eigenvalues such as when \rho is proportional to the
identity, as discussed later in the paper) this notion is not even
well-defined. There is at least one other canonical ensemble, the
"scrooge" ensemble of Jozsa-Robb-Wootters, PRA 49(2), 668 (1994) -
why not that one? [Small quibbles on page 3, the "Information"
paragraph: what we are dis- cussing is not the information between
"the eigenvalues of \rho" and k but between j and k. For maximal
information it is necessary but not at all sufficient that all
eigenvalues are equal; likewise, it is sufficient for I=0 that \rho
is pure but not at all necessary. Another random one is the invoking
of Holevo-Schumacher-Westmoreland theorem to prove (3), which however
is simply the Holevo bound from 1973.]

Then, the disturbance measure: unfortunately, property (ii) is not
well explained: what does it mean for {K_i} to be "invertible on
\rho"? The footnote [20] suggests that the author might have
considered that there is a CP map that takes the image of \rho back
to \rho - which is trivially the case, always. Later (page 4) it
emerges implicitly that what is meant is that the operation, acting
on one side of a purification of \rho, has a partial inverse in the
sense that acting by another CP map on the same side brings you back
to the initial purification of \rho. That is quite a subtle concept,
not entirely captured by the idea of "inverse", as explained in
[13].  In any case, while by its monotonicity, the coherent
information makes a good axiomatic disturbance measure, it is far
from true that any such functional "must" be a monotonic function of
S(\rho)-I_c; namely, there are plenty of other monotonic quantities
of state & operation with similarly good equality conditions that
would serve the same purpose (see Petz's quasi-entropies and relative
entropies).  All the same, let's stick with the choice of the author,
however little actually compelling evidence for this particular
choice we get. It is very peculiar that he never mentions that his D
(up to the normalization factor) is nothing but the quantum mutual
information between R' and P', i.e. S(\Psi_R') + S(\Psi_P') -
S(\Psi_R'P'), which by overall purity of the state is S(\Psi_R') +
S(\Psi_P') - S(\Psi_Q'). This quantity goes back at least to
Stratonovich (1960s), and under that name to Cerf-Adami, PRL 1997.
Now the main result, I \leq D, follows easily from the mono- tonicity
of the quantum mutual information under local processings by CP maps:
on P' the measurement of k, on R' the measurement of the eiganbasis
of \rho. [By that way, looking at the list of references once more,
the last item in [7] seems to be proving something related, and
actually stronger in the case of \rho = I, where the quantum mutual
information is not only an upper bound on a single Holevo-information
(which can be derived in the present framework as well by abstaining
from the measure- ment of k), but a sum of two Holevo informations.]
So, the quantity itself is not only poorly motivated but not even
new, and looked at from the right angle the main inequality is also
practically trivial, plus apparently not even the strongest possible.
Let's finally come back to the conceptual point: what the mutual
information, I(R';P'), encapsukates is how much the system interacts
with the probe. Of course in quantum mechanics this leakage of
information into the environment is related to the degree the system
is perturbed, but that is just the content of the naive
information-disturbance idea!  It seems the author has simply
"defined-away" his initial question.

To conclude: Perhaps it has transpired that this reviewer is not a
big fan of a purely axiomatic approach, and would favor operational
concepts. The sense in this becomes apparent with the present paper:
the axiomatic approach can only be good if the axioms are intuitive
and at the same time determine one's quantities almost uniquely. In
all other cases one can only get away by identifying some meaningful
resources, and in a trade-off they should clearly have to do with
each other. The second, by all experience, seems to be the case with
information-disturbance relations. Despite some signs of originality
in the present paper, I would consider its enterprise a failure.


Please see the following forms:

  http://forms.aps.org/author/resubpolicy-prl.pdf
    Resubmittal Policy (PRL) 

